Federated k-Means over Networks

We study federated clustering, where interconnected devices collaboratively cluster the data points of private local datasets. Focusing on hard clustering via the k-means principle, we formulate federated k-means as an instance of generalized total variation minimization (GTVMin). This leads to a federated k-means algorithm in which each device updates its local cluster centroids by solving a regularized k-means problem with a regularizer that enforces consistency between neighbouring devices. The resulting algorithm is privacy-friendly, as only aggregated information is exchanged.

==> tikz_tables/errcentral_aniso_p0_4.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.07055484917190588,0.13881853759483223,0.13620749113575079,0.08536922600236027,0.08755614797007415,0.2636625525547309
100,0.0028731294556251378,0.00448863309487124,0.06571077748739793,0.030747631283447444,0.0026086159575808465,0.004526927230000031
150,0.0017921935558998753,0.0030437792261260033,0.04524414943381898,0.023985289843679144,0.0014974581969711682,0.003116514164454435
200,0.0006359725170524387,0.0008487340424463492,0.022821015195422418,0.00775006184723571,0.0011426454499450117,0.0013806440872182048
250,0.001073690021738913,0.0020135648569635906,0.01844532093911246,0.007540766022638898,0.13848850548480848,0.42305586684337965
300,0.0002552997181297117,0.00028567965923844015,0.01788792555915438,0.007955439328404593,0.009899534987230993,0.017010114064934117
350,0.0004748272954753096,0.0009159844168216933,0.015397294268945028,0.005458159124255302,0.16939756575512607,0.5155638263882528
400,0.000726640312176633,0.001059320861118656,0.013237055423904642,0.004778762084147629,0.0339653193514902,0.08289844693220882
450,0.0003045590136786098,0.000388665803568794,0.01063868604826063,0.0036297990835368753,0.13394776155955254,0.35899091330171207
500,0.0007282502306780652,0.0013805346178048733,0.01132243588114983,0.0037266148514153415,0.01564422731248788,0.022839747885740835
550,0.00034899130884531433,0.00047188151010523,0.0100553767846226,0.0050568503653469895,0.07165968535550679,0.11571859463003467
600,0.00035551050499184496,0.0005747907297113416,0.009016527498500283,0.0029558251749785005,0.04685910192427396,0.06830011742279032
650,0.0003575508113062753,0.000526419929477615,0.008301308538614726,0.002305088623381484,0.13262866313336885,0.269034703766952
700,0.0005344844782631037,0.0007573797785248017,0.007728079062462241,0.0025178057508767272,0.30169266017371416,0.5015083515998552
750,0.00047343326635291454,0.0008964147214233665,0.0064631482441902584,0.0009851194513222467,0.33287403839506935,0.7096160135084219
800,0.0002448343920580585,0.00038186710634151365,0.0060874267771572396,0.00227137316237602,0.16499257838645737,0.25902294168308543


==> tikz_tables/errcentral_aniso_p0_7.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.11266443827049452,0.25013441990534124,0.13620749113575079,0.08536922600236027,0.08378072982563253,0.2648934422893496
100,0.0002956530910211712,0.0007305998741624127,0.06571077748739793,0.030747631283447444,4.6184226855975123e-05,9.368035602276392e-05
150,0.00026281705422740093,0.0004959675154997659,0.04524414943381898,0.023985289843679144,0.09648479631103946,0.30502697156307007
200,3.3349701498975555e-05,4.499141265192877e-05,0.022821015195422418,0.00775006184723571,2.5721426220210614e-05,3.969618445426842e-05
250,8.896555158337065e-05,0.00014293681018609551,0.01844532093911246,0.007540766022638898,0.1342420974889488,0.42445148678645256
300,2.6976239932227576e-05,5.260071450372675e-05,0.01788792555915438,0.007955439328404593,0.2688058835765953,0.8499804371241779
350,3.1088526915991204e-05,4.9915739841699046e-05,0.015397294268945028,0.005458159124255302,1.287492646734875e-05,3.1852146326623655e-05
400,3.457229618281637e-05,4.939599006074281e-05,0.013237055423904642,0.004778762084147629,1.8489463371432037e-05,4.4689599908040154e-05
450,1.7924722289044086e-05,1.8475980439850297e-05,0.01063868604826063,0.0036297990835368753,0.00025082554508679144,0.0006997637631769706
500,9.884986900327648e-05,0.00023931728974352479,0.01132243588114983,0.0037266148514153415,2.8193348984447547e-05,5.079595192382039e-05
550,2.025913665068783e-05,2.956774460911116e-05,0.0100553767846226,0.0050568503653469895,0.00027389981181255444,0.0008130947556974865
600,1.647312940508834e-05,2.7377566698925954e-05,0.009016527498500283,0.0029558251749785005,6.440766949557245e-05,0.00011678303565756346
650,3.067927056266454e-05,6.827545680112306e-05,0.008301308538614726,0.002305088623381484,0.14065956812319078,0.4430713104292394
700,2.1560774330980903e-05,2.9974352133306653e-05,0.007728079062462241,0.0025178057508767272,0.00010030543927527819,9.399754686177512e-05
750,1.6977173735297545e-05,1.268780581169288e-05,0.0064631482441902584,0.0009851194513222467,0.1477766762371809,0.46656474280735577
800,6.9882645371517e-06,5.4394657163620785e-06,0.0060874267771572396,0.00227137316237602,0.0007270894284950473,0.0021144332972177662


==> tikz_tables/errcentral_aniso_p1_0.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.11830936014881883,0.26282196039880085,0.13620749113575079,0.08536922600236027,0.08378072982535867,0.26489344228848355
100,0.0002837006262831708,0.0007620037930750524,0.06571077748739793,0.030747631283447444,9.608406466758395e-05,0.00017165617501088812
150,0.00022651228303918156,0.00044446879566626774,0.04524414943381898,0.023985289843679144,0.09616647997906702,0.304058258673455
200,2.6891039741379228e-05,4.823211022295261e-05,0.022821015195422418,0.00775006184723571,3.612569630212342e-05,5.983712548378133e-05
250,8.540123917777835e-05,0.00014973628325629882,0.01844532093911246,0.007540766022638898,0.13424044857466605,0.4244532958940833
300,1.3810610574935484e-05,2.693508258014022e-05,0.01788792555915438,0.007955439328404593,2.6212328547290725e-05,5.286034569378443e-05
350,2.857759155212015e-05,5.433239177797572e-05,0.015397294268945028,0.005458159124255302,1.8665913372807202e-05,4.933295855649501e-05
400,3.047000885609307e-05,5.6932885376319416e-05,0.013237055423904642,0.004778762084147629,0.2682261926937401,0.848151678652471
450,1.7404996696535236e-05,2.7426206758320176e-05,0.01063868604826063,0.0036297990835368753,4.6616403508500094e-05,8.545779965752708e-05
500,0.00012776086854564983,0.0003362434079788614,0.01132243588114983,0.0037266148514153415,0.23611041792814863,0.5089385559003211
550,3.8813709397023914e-05,8.536402062708461e-05,0.0100553767846226,0.0050568503653469895,0.1385020294194443,0.43793628286475383
600,1.5176810908221233e-05,3.594214611429544e-05,0.009016527498500283,0.0029558251749785005,2.1555535811821384e-05,5.9153188758004996e-05
650,2.7854861775190882e-05,7.028767341055091e-05,0.008301308538614726,0.002305088623381484,0.17180935725925467,0.5432458824640332
700,1.7832201976735583e-05,2.9135331257311943e-05,0.007728079062462241,0.0025178057508767272,3.0771469067832835e-05,6.37013276726219e-05
750,1.3165949236517246e-05,1.361372859530404e-05,0.0064631482441902584,0.0009851194513222467,8.17866592375633e-06,1.2834009936938262e-05
800,4.11776903440852e-06,4.005128001900103e-06,0.0060874267771572396,0.00227137316237602,4.993567174092939e-06,7.890924913257004e-06


==> tikz_tables/errcentral_blobs_p0_4.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.0044208498938632015,0.007890207873778575,0.10640809714384432,0.023696588457084843,0.003844273512139983,0.0078652293033888
100,0.002061784978009605,0.003557976732695463,0.052292692587163826,0.011279512886703405,0.0017277379522353926,0.0036403451576676265
150,0.0019512460339248202,0.003624554009951427,0.03815338922443018,0.00955932974547723,0.0021219417102472677,0.003624578176325991
200,0.0015528262847002748,0.002375554194493871,0.025728306425931047,0.003584326576066648,0.0021849582473106167,0.0024835357049049966
250,0.0010574679112462827,0.0016525215003492773,0.02066957711622932,0.004372019165070374,0.0058494570107450235,0.005640692589384026
300,0.0006872348674395061,0.0010422488028151732,0.016267044127862708,0.003950267999001415,0.019249756338413977,0.028049703327657726
350,0.000499426143310103,0.0007871732885477628,0.014655487784428592,0.001411064007852345,0.04744253054787443,0.0501077148068402
400,0.0006923329276491386,0.0010483237430518153,0.012888737077976997,0.0021966388660344762,0.12441415949910765,0.1731009111722811
450,0.0004838437544537659,0.0007053705546212808,0.011977069523661186,0.0029136058088321546,0.3712740669070827,0.5693658443567382
500,0.0005847285755170761,0.0010094481492811222,0.011368637108075227,0.0016959169597130373,0.46980378519530464,0.6102512587271897
550,0.0003015070633546075,0.0004201363782284303,0.009609722065846635,0.002184460426785182,0.2954522231439099,0.26153748586459846
600,0.00038026618979174437,0.0005308079014195862,0.008924248325557885,0.001375793727694462,0.3161157820650606,0.5250769221223031
650,0.0003556385242034803,0.0004903820173118941,0.008758754525470518,0.0021521171568070754,0.19661214261291063,0.36262685239542164
700,0.000613618662531531,0.0009416516308217484,0.007764405232070587,0.0015042929905910256,0.44913680278995105,0.7197071555293254
750,0.00043254265126671147,0.0006996083969467141,0.00746240904109891,0.0010749337275079488,1.0222208001502848,1.529241510363193
800,0.0004731097427380062,0.0009460752775924888,0.00693594568092207,0.0008802877546805347,0.31848901437541477,0.34398896447571353


==> tikz_tables/errcentral_blobs_p0_7.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,7.74740949580046e-05,2.6363128074306604e-05,0.10640809714384432,0.023696588457084843,2.469880048477326e-29,1.3486618490463286e-29
100,3.756669138447543e-05,1.3408122325914922e-05,0.052292692587163826,0.011279512886703405,4.6021950197101025e-21,1.45070382665665e-20
150,3.065962164512117e-05,1.6749644487235e-05,0.03815338922443018,0.00955932974547723,5.6201558160887696e-14,1.4063791118173517e-13
200,2.0965015924267567e-05,8.650652229873351e-06,0.025728306425931047,0.003584326576066648,2.061220984547359e-11,5.617119166047752e-11
250,1.6139710217710135e-05,7.371265789834034e-06,0.02066957711622932,0.004372019165070374,6.118080551704215e-10,1.4510704165627836e-09
300,1.2353848649481613e-05,4.514787081770437e-06,0.016267044127862708,0.003950267999001415,2.0333907379082563e-08,6.175860546407788e-08
350,1.098537144143103e-05,4.040878105240207e-06,0.014655487784428592,0.001411064007852345,8.957191449616579e-07,2.082146565296163e-06
400,1.0189066612149958e-05,4.786416565098749e-06,0.012888737077976997,0.0021966388660344762,1.1146667055811966e-05,3.0827139420136495e-05
450,9.884434152336663e-06,5.238529115751935e-06,0.011977069523661186,0.0029136058088321546,1.7053064677474847e-05,5.0784153014979824e-05
500,8.748662359308709e-06,3.2652697067780086e-06,0.011368637108075227,0.0016959169597130373,7.520226012253605e-05,0.000177795202553678
550,6.674561248751375e-06,3.428120990427215e-06,0.009609722065846635,0.002184460426785182,6.313314101809712e-05,0.00018255891184509713
600,6.953424312786706e-06,2.926180746600235e-06,0.008924248325557885,0.001375793727694462,0.0002959585869250019,0.000618545930674538
650,6.667807958135106e-06,2.3598342319104385e-06,0.008758754525470518,0.0021521171568070754,0.00021241291308924135,0.0004890954639657815
700,7.364007016877374e-06,4.0896444139713145e-06,0.007764405232070587,0.0015042929905910256,0.0327173634950336,0.08744775604779488
750,6.047582307087866e-06,2.93564103213598e-06,0.00746240904109891,0.0010749337275079488,0.0021820785265090495,0.004763747708264991
800,5.112827916999412e-06,1.8207851230717356e-06,0.00693594568092207,0.0008802877546805347,0.0117558435784366,0.0290513972728432


==> tikz_tables/errcentral_blobs_p1_0.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,2.720696324995973e-05,5.692358879692112e-06,0.10640809714384432,0.023696588457084843,4.705376091862011e-29,3.2184423151268984e-29
100,1.3866723390148754e-05,2.85713046133137e-06,0.052292692587163826,0.011279512886703405,0.5813160980606324,1.838282910393389
150,1.0190113188036052e-05,2.397921005892068e-06,0.03815338922443018,0.00955932974547723,2.3671363643490904e-29,1.3387119659428835e-29
200,6.798453591205815e-06,9.598965373933745e-07,0.025728306425931047,0.003584326576066648,3.0379881260441215e-29,2.3071779244323084e-29
250,5.494547592218971e-06,1.1648210412434534e-06,0.02066957711622932,0.004372019165070374,0.5785986356148801,1.82968953960884
300,4.326278154341847e-06,1.0821480170535164e-06,0.016267044127862708,0.003950267999001415,7.409760314468821e-26,2.3350616556387653e-25
350,3.93166602294644e-06,4.362815981364611e-07,0.014655487784428592,0.001411064007852345,2.2787930644832796e-22,6.145926857090681e-22
400,3.450888131696465e-06,5.585023955595194e-07,0.012888737077976997,0.0021966388660344762,1.324871664027797e-18,4.0186545094769804e-18
450,3.176331719535051e-06,7.393418139149209e-07,0.011977069523661186,0.0029136058088321546,1.8405587878442462e-18,3.2175770598626788e-18
500,3.048803158013348e-06,4.3693876989399163e-07,0.011368637108075227,0.0016959169597130373,8.802211901362109e-17,2.0493761277233857e-16
550,2.556620627861789e-06,5.909544369664474e-07,0.009609722065846635,0.002184460426785182,0.9868788553097609,3.1207849574383597
600,2.391048427907453e-06,3.9740978628356575e-07,0.008924248325557885,0.001375793727694462,2.910463581730416e-13,5.696647434396429e-13
650,2.3646193968065526e-06,5.931704938866133e-07,0.008758754525470518,0.0021521171568070754,7.407040748052952e-13,2.058050849225972e-12
700,2.1857303873605657e-06,4.376648058519145e-07,0.007764405232070587,0.0015042929905910256,9.548281607093527e-08,3.019319219343999e-07
750,2.0156571513161937e-06,2.9765078168382034e-07,0.00746240904109891,0.0010749337275079488,1.1675368982828164e-09,3.5355414647171975e-09
800,1.8487812839135805e-06,2.1242543432929863e-07,0.00693594568092207,0.0008802877546805347,1.9978673329500637e-09,5.779667603779594e-09


==> tikz_tables/errcentral_varied_p0_4.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.009736182817246359,0.016665371838138283,0.3025644507432482,0.05530817966245148,0.007307127335700501,0.014650738460545135
100,0.005372191726457691,0.010104107951422994,0.17742042788323736,0.10012990897338905,1.2069757349709045,3.80063241607226
150,0.005413870177866213,0.010281652186416627,0.0949643626812554,0.03557214486436323,0.005023984304911825,0.010142366911456322
200,0.004087176609509086,0.0059418647334966435,0.08315997207767091,0.02082928128964882,0.005147697828777513,0.005798173064303954
250,0.001854027667458493,0.002864079345989733,0.06966850157698512,0.04340321990770187,0.004132912253787482,0.004400385074754721
300,0.0022960140401075213,0.00418651682869088,0.05667418449852196,0.01657546381141676,0.03274096243664422,0.04742550771364163
350,0.001505675710579014,0.0028030644779867457,0.043805957741127215,0.013968457630513402,0.01136296498039242,0.013171849830295635
400,0.002135929135229346,0.0036151386005382384,0.04422861516198743,0.017917996719717267,1.4406144713655935,3.644165990446413
450,0.0013790149492142881,0.0031639421991898915,0.03545495661168334,0.012428383896156293,0.06614492962312199,0.08454967635123573
500,0.0019646370206769506,0.0032306425387164522,0.03513787765799437,0.009210654701575763,0.41883886956541827,0.8197907686459931
550,0.0006956567119775055,0.0010062575644087047,0.026241068819761147,0.007846973527330964,1.2154297486743073,3.2077304170764527
600,0.0008821949225669395,0.0012931422482267475,0.02644846742111722,0.008043628668712005,0.08329736260109315,0.11428002151538277
650,0.001479827721141937,0.0023903627824637566,0.026836554325152258,0.007962787696080933,0.8022368618559093,1.3263854699632915
700,0.0014994591549349742,0.002273362262813516,0.023282357629052442,0.006181665513925974,0.5765399667869519,0.9050240227043308
750,0.0012849298231444326,0.002605520117003893,0.02463507710406571,0.0066327595201928335,0.8172894256894875,1.0549788532559126
800,0.0013358373568709296,0.003400253016314766,0.017570734180987875,0.004966873055088018,0.4414811687751171,0.7160557449919683


==> tikz_tables/errcentral_varied_p0_7.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.0002982353676744236,0.000268385843978276,0.3025644507432482,0.05530817966245148,0.00011883981553792256,0.00025241099276700934
100,0.00010558237938135362,5.774288665889155e-05,0.17742042788323736,0.10012990897338905,1.1803258526236586,3.732439473598675
150,7.131128956850216e-05,4.2901748547221334e-05,0.0949643626812554,0.03557214486436323,1.217022086057224e-05,3.8485617451879266e-05
200,6.136264855316015e-05,3.14252318060136e-05,0.08315997207767091,0.02082928128964882,3.3652378900613334e-05,6.341902101986977e-05
250,7.101381065035594e-05,8.079992414600339e-05,0.06966850157698512,0.04340321990770187,2.854516032055265e-05,8.186967633218951e-05
300,4.9523859610630934e-05,4.2449179577185654e-05,0.05667418449852196,0.01657546381141676,4.896189561175808e-06,6.7099420535605316e-06
350,3.078007175545238e-05,9.298494306282468e-06,0.043805957741127215,0.013968457630513402,1.163958004093526,3.680731200946865
400,3.686050667909619e-05,2.2299040258225797e-05,0.04422861516198743,0.017917996719717267,9.825454609122064e-06,1.4440562110702295e-05
450,2.615608704510042e-05,1.1462208620302655e-05,0.03545495661168334,0.012428383896156293,6.633151552207822e-05,0.00010094419826609321
500,2.96849562956795e-05,1.6452886888730497e-05,0.03513787765799437,0.009210654701575763,0.00013148782611456912,0.0003745149857792884
550,2.0494751477144544e-05,1.2386368677954922e-05,0.026241068819761147,0.007846973527330964,5.9508807690842885e-05,8.664504504226729e-05
600,2.48410638037452e-05,1.863831851706209e-05,0.02644846742111722,0.008043628668712005,0.00011487714476534833,0.00019713211828311535
650,2.4335260996979268e-05,1.5809695505287257e-05,0.026836554325152258,0.007962787696080933,0.0005888197591057997,0.0011314368998058388
700,2.3793044282086428e-05,1.798111544936774e-05,0.023282357629052442,0.006181665513925974,0.0005240572564468002,0.0010275634207798938
750,2.210270935697141e-05,2.1540428093076193e-05,0.02463507710406571,0.0066327595201928335,0.0015813791465383489,0.0038276317974435255
800,1.3780887600308264e-05,6.838598950507808e-06,0.017570734180987875,0.004966873055088018,4.500738321874041,14.23188610455336


==> tikz_tables/errcentral_varied_p1_0.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.0001916887705414267,0.0003068723706253005,0.3025644507432482,0.05530817966245148,0.00011883981553792078,0.00025241099276700327
100,5.560764257550519e-05,7.001018864452782e-05,0.17742042788323736,0.10012990897338905,9.968307329563745e-06,3.1522555577972144e-05
150,3.462151974535208e-05,2.9472030895218822e-05,0.0949643626812554,0.03557214486436323,1.1833935304184366,3.7421761628280894
200,6.557806307268339e-05,0.00011723744354672549,0.08315997207767091,0.02082928128964882,3.513013458307427e-05,7.108813508374589e-05
250,5.103299335366989e-05,9.729035330271388e-05,0.06966850157698512,0.04340321990770187,2.5693914887664616e-05,6.644232924104057e-05
300,2.1716156619924566e-05,2.4140670010950088e-05,0.05667418449852196,0.01657546381141676,4.81369401695641e-06,6.75744475224003e-06
350,1.3903142315118663e-05,9.561106899084457e-06,0.043805957741127215,0.013968457630513402,1.1638806619236137,3.6803938549193425
400,1.4481165032712582e-05,9.643479635063465e-06,0.04422861516198743,0.017917996719717267,8.986679221549903e-06,1.447901204935452e-05
450,1.3685952487201179e-05,5.317669231594842e-06,0.03545495661168334,0.012428383896156293,1.1488444782281735,3.6328825966818146
500,1.423784081968655e-05,1.319266355139368e-05,0.03513787765799437,0.009210654701575763,6.295818725445169e-06,1.259630123347254e-05
550,1.1120730250149967e-05,9.40321582253354e-06,0.026241068819761147,0.007846973527330964,1.1438293840211613,3.617067304261589
600,1.4789845377859526e-05,1.908672203361203e-05,0.02644846742111722,0.008043628668712005,1.1468237341681993,3.626548602664067
650,1.1118580115397513e-05,1.0844805849498483e-05,0.026836554325152258,0.007962787696080933,1.5284758127278123e-05,2.8245101596981494e-05
700,1.2836385361809002e-05,1.6082033145642412e-05,0.023282357629052442,0.006181665513925974,8.425339024318313e-06,1.5366982837807072e-05
750,1.5015226298339152e-05,1.4845253882805256e-05,0.02463507710406571,0.0066327595201928335,9.047185552750575e-06,1.3171278781632478e-05
800,6.467840745560747e-06,4.073480271156941e-06,0.017570734180987875,0.004966873055088018,4.018849569955252e-06,9.746250394442242e-06


==> tikz_tables/errneib_aniso_p0_4.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.004533942068049146,0.009585488658233863,,,1.5848886468149697e-11,4.0191023201671695e-11
100,0.00026058944063112423,0.00012958810088029246,,,8.951668477219728e-07,2.4354112867825865e-06
150,0.00018647218522163789,0.00011501632398447708,,,5.353863853197641e-05,8.507009829784793e-05
200,0.00011720331104931559,6.049350025277748e-05,,,0.00043678779872840254,0.0007194750531081616
250,7.535260001819764e-05,3.738828531072365e-05,,,0.0024130539975183093,0.0068879957396808
300,8.002198982153994e-05,4.507981004376219e-05,,,0.008262067046125171,0.015586312341714712
350,7.360804378700266e-05,5.230961922764589e-05,,,0.10892642218810263,0.3310263628202718
400,7.259933892915961e-05,5.3653410079724006e-05,,,0.020904871964497633,0.048330391908495286
450,4.701790439384336e-05,2.6833181164002923e-05,,,0.11783984077784997,0.316264400259538
500,5.1057536034163436e-05,2.7715931397677915e-05,,,0.010450310727673228,0.015094428678541022
550,4.8990740086974164e-05,3.0402699464952123e-05,,,0.06617497498239455,0.11023309186649816
600,4.3038612518214545e-05,2.563385022416529e-05,,,0.03819792490360907,0.06213894084242508
650,3.9761489791447784e-05,2.1193418821287644e-05,,,0.14728607121027631,0.30883232624082263
700,3.891299271518105e-05,2.5450382845171603e-05,,,0.25467866620724816,0.4029254807411823
750,3.2788824717687695e-05,1.6895018606519866e-05,,,0.5139161901719779,1.2343501657727396
800,2.936748274214765e-05,1.576081927524189e-05,,,0.18211105103609668,0.30519793046074445


==> tikz_tables/errneib_aniso_p0_7.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.0014628522512565403,0.0029721109724506582,,,4.450479884809292e-31,3.5849743588797506e-31
100,5.586027639658982e-05,1.721886647114212e-05,,,6.431322421024311e-21,1.9794888495433542e-20
150,3.842128498215249e-05,2.0816171775583455e-05,,,0.0001336655245652754,0.0003221539511730783
200,2.34700630864835e-05,6.363903968187944e-06,,,1.509694422232124e-05,2.941704037027629e-05
250,1.8084072329225e-05,7.302130953348276e-06,,,2.5123440749818664e-05,7.943566720429386e-05
300,1.6049578482447676e-05,4.972312715376043e-06,,,5.0700206105177615e-05,0.00010490761983121508
350,1.5333002362677874e-05,6.394294467725272e-06,,,6.579234354269551e-07,8.596766345661313e-07
400,1.4327159084329325e-05,6.7708810911930625e-06,,,1.5270804012054272e-05,4.346550347642059e-05
450,1.0475854492649605e-05,4.088864487294773e-06,,,0.000253365043376843,0.0006352439260489803
500,1.3000599545763507e-05,6.1168864063513805e-06,,,1.958341159731977e-05,5.161486257434581e-05
550,1.0088130123840746e-05,5.951897014911331e-06,,,0.0002557310213736756,0.0007971413383253937
600,9.493813761874262e-06,4.263089754254685e-06,,,9.31594374134257e-05,0.00018895000764019545
650,9.311853597888653e-06,3.5413195526872813e-06,,,0.0004929369781077439,0.001209844581378228
700,8.533568720123375e-06,3.6368136025796006e-06,,,0.00010070833382959683,0.00010001425081601827
750,8.270691651110373e-06,4.309597252745015e-06,,,0.17869005456070208,0.5642296762790884
800,6.505748881927347e-06,2.606384570588029e-06,,,0.0006952669999594448,0.001983336551230866


==> tikz_tables/errneib_aniso_p1_0.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.001066628179061258,0.002298444670022031,,,4.849126716133026e-27,1.5333286443930113e-26
100,2.3818699496499218e-05,6.3662377860468195e-06,,,5.0996692000276963e-05,0.00016126569985496335
150,1.660306995842465e-05,5.329071888003484e-06,,,2.7648989256011086e-06,8.74337810505194e-06
200,1.0330231274953782e-05,1.7589222684656709e-06,,,4.6181694179834794e-05,8.080178040577624e-05
250,7.822202966815688e-06,1.2788800124309706e-06,,,2.9995635493131445e-06,9.48545280224833e-06
300,7.074502771257482e-06,1.6067557078476476e-06,,,4.799102660651899e-05,0.00010158232508020546
350,6.544763038905933e-06,1.9342415859601966e-06,,,1.0874868480146832e-06,2.9165002042188067e-06
400,5.949381329505167e-06,2.190030345521239e-06,,,1.1291543916537164e-05,3.3323304033030596e-05
450,4.51102572394337e-06,9.321191448717111e-07,,,7.764332504326576e-05,0.00014977856969572927
500,5.091598709693713e-06,1.3318753593497134e-06,,,3.011197252012132e-05,8.289688223756885e-05
550,4.198146885320947e-06,1.3222494723438074e-06,,,3.0969097982556576e-07,9.792880382557918e-07
600,3.996844585098212e-06,1.0656044671885764e-06,,,2.3689940273601306e-05,7.49141660809959e-05
650,3.828111585386391e-06,9.169097662586816e-07,,,0.21112609510898822,0.6676337909086245
700,3.411257933419642e-06,8.450836714517571e-07,,,2.507877018385339e-05,7.717379827138836e-05
750,3.232995618456273e-06,7.887852956046187e-07,,,1.7510252572585666e-06,4.352815483836926e-06
800,2.700598476057451e-06,5.347346790666483e-07,,,6.180639708167269e-06,1.5833770366667517e-05


==> tikz_tables/errneib_blobs_p0_4.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.000589653255132502,0.00023704921491937632,,,8.514465199883944e-11,1.8370280280871463e-10
100,0.0003477368382080272,0.00015574899471712493,,,2.7975778962799265e-07,4.546990396518022e-07
150,0.0002478174759789351,0.00012589482567951208,,,0.0001938229479399916,0.00049913466278114
200,0.00016482051755380373,7.031827617487137e-05,,,0.00044256397860359604,0.0007141828998884546
250,0.00011494918174205111,5.4567391426706546e-05,,,0.0029827909815414284,0.0028760947065382013
300,0.00010903199981708314,5.3591848462670316e-05,,,0.010570017471306604,0.015408428843287166
350,9.344341757847934e-05,4.63246023060843e-05,,,0.032542485642471676,0.03731109477546758
400,8.673687296097921e-05,5.570700331047584e-05,,,0.08402414965011826,0.11708108586165897
450,7.43708028239906e-05,3.2311296245228174e-05,,,0.49368843928992623,1.1654960473943021
500,7.072905665677543e-05,3.156383599579523e-05,,,0.574162280572766,0.8629143190502724
550,6.202008556960005e-05,3.9731842408427496e-05,,,0.23128819330369987,0.21331537342241183
600,5.873541062268794e-05,3.301121650484158e-05,,,0.2731535638229413,0.5373936136552934
650,5.4706450996044954e-05,3.0063319791129778e-05,,,0.18147386916197045,0.34420248131810044
700,4.8959738522459174e-05,2.1980899812405118e-05,,,0.46550514489135414,0.684785518276855
750,4.5394426480758796e-05,1.8633517055209676e-05,,,1.258545247243005,1.940497752311754
800,4.274196717684435e-05,2.0535490039744222e-05,,,0.3575403511246883,0.3526059244935444


==> tikz_tables/errneib_blobs_p0_7.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.0001381037814490139,4.159259579421858e-05,,,7.384604873178136e-31,3.3152868960106412e-31
100,6.932899685109897e-05,2.10345327615242e-05,,,4.424334706851526e-21,1.393984748248121e-20
150,5.545609262311856e-05,2.6474965313138764e-05,,,5.5136468804071264e-14,1.3955041048144477e-13
200,3.629033048759458e-05,1.1752606567198335e-05,,,1.9574427544344387e-11,5.2863934985749335e-11
250,2.8525395167633274e-05,1.0633683924394545e-05,,,6.114444793636194e-10,1.467320412672684e-09
300,2.1714485190053007e-05,5.845509210597469e-06,,,1.888642469834473e-08,5.686977353083415e-08
350,2.017647549561392e-05,5.906750181896435e-06,,,8.398143764317871e-07,1.9291091141355444e-06
400,1.82794767602413e-05,6.4969475663209005e-06,,,1.0551987656029075e-05,2.839916872020187e-05
450,1.713821176036188e-05,7.194412200319793e-06,,,1.6053825504446427e-05,4.7362193033679256e-05
500,1.6009864217685006e-05,5.025312216110185e-06,,,7.356485066304093e-05,0.00017226515518285667
550,1.3124947577476694e-05,6.021355051744105e-06,,,5.889080087662712e-05,0.00016740596644730464
600,1.2932726508398638e-05,4.797021651180718e-06,,,0.0003042600670605565,0.0006235345004689001
650,1.2071967003135264e-05,3.4257866524953323e-06,,,0.00020432824119281942,0.0004621184833446311
700,1.205257808235375e-05,5.366866532623591e-06,,,0.030421916660580483,0.0802368345810141
750,1.1004187645285503e-05,4.070560602792273e-06,,,0.0023123461269407702,0.0048972024615843365
800,9.417967739112402e-06,2.5274508618498513e-06,,,0.011213405299918763,0.027702918381509487


==> tikz_tables/errneib_blobs_p1_0.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,5.877270916935022e-05,1.2280878899157943e-05,,,3.2089773402641445e-31,1.6969136233059973e-31
100,3.0443437054579203e-05,6.244911872498724e-06,,,4.20503977520575e-31,3.6726778460882076e-31
150,2.2499034946024193e-05,5.289427995609554e-06,,,3.404222768220721e-31,3.2655577604123635e-31
200,1.4967615737571704e-05,2.2643593109408946e-06,,,2.5536840679849876e-31,1.404640048014761e-31
250,1.2101332871962878e-05,2.5227614348583212e-06,,,7.4174241186475075e-06,2.3455954586393145e-05
300,9.584354660324527e-06,2.4065046272798335e-06,,,1.6419907149532102e-25,5.177183241451853e-25
350,8.703330753710109e-06,9.669569172153297e-07,,,5.0596403913377595e-22,1.3645529670682205e-21
400,7.6506067538037e-06,1.2364062171223884e-06,,,2.937772249909022e-18,8.91037540085447e-18
450,7.035831887061599e-06,1.6402827996185417e-06,,,4.087272013934893e-18,7.145452763576365e-18
500,6.7599344685020216e-06,9.70699818603626e-07,,,1.95286053635361e-16,4.544666680994649e-16
550,5.668783343010523e-06,1.3118098674203937e-06,,,0.00014086651920013006,0.0004454590461993656
600,5.302953605526017e-06,8.838770646344796e-07,,,6.458543877875687e-13,1.263959114989312e-12
650,5.241188333630157e-06,1.3142402761545647e-06,,,1.645685516287142e-12,4.572660429172903e-12
700,4.641182875313304e-06,9.058162916731559e-07,,,7.263324237873511e-12,8.627186688021294e-12
750,4.47322941093299e-06,6.607931531205092e-07,,,2.5936432618293416e-09,7.854062851964054e-09
800,4.103105122608541e-06,4.7123329074041483e-07,,,4.438898629504829e-09,1.2841467824864762e-08


==> tikz_tables/errneib_varied_p0_4.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.0015890520686693197,0.0008646753108192196,,,3.834133796408106e-06,1.2124026375608587e-05
100,0.0007329111320455563,0.0003569380506262018,,,0.00019892534500952106,0.0006263627504827014
150,0.0004723761946026964,0.00031453142739181714,,,3.0633157110102546e-05,3.918761431876769e-05
200,0.0004036284648649766,0.00020593720324061577,,,0.0008983359710397629,0.0016433444247526054
250,0.0003084885483648106,0.00020903218676055743,,,0.0014324573152897236,0.0020296161552205167
300,0.00030491913254483493,0.00013812950960573485,,,0.017251542118098675,0.024362522163551156
350,0.00022883872764423342,0.00011327704620842884,,,0.007505822749183313,0.010525535611897308
400,0.00022747263748515114,0.00015019062858065687,,,0.16244596740454365,0.3330533616908463
450,0.0001756090178096726,8.751101205750501e-05,,,0.0546379490878407,0.07510801422551834
500,0.00017750635453032954,9.693962288007884e-05,,,0.24047209237226105,0.4530562220739638
550,0.0001460379035494799,0.0001342827204970585,,,0.3500068641580941,0.7573522041520669
600,0.0001376476429015232,8.965327108438173e-05,,,0.0675894641443838,0.09982214349969468
650,0.0001429855878703551,8.570270654027143e-05,,,0.9777906344934341,1.695013935280676
700,0.00012070351694530723,6.830933169392611e-05,,,0.48193368406513776,0.7889607874494142
750,0.00011502872155380521,6.118418352964808e-05,,,0.8867973639275555,1.2533727683414255
800,8.745124142356706e-05,5.513422868263587e-05,,,0.4521368880031165,0.751037251957672


==> tikz_tables/errneib_varied_p0_7.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.000321985542891655,0.00011364603536234203,,,6.517066963752137e-31,2.9812356764250024e-31
100,0.00015436929663595867,3.104880026898553e-05,,,2.578936430445647e-19,7.952189975240246e-19
150,0.00011327811617030858,6.251252794408043e-05,,,2.5228402496308393e-14,7.253180357498184e-14
200,8.6643051070182e-05,3.332558475722949e-05,,,3.291902337988623e-06,1.0409864999187002e-05
250,7.261057271484897e-05,4.222491821943125e-05,,,5.7551568832965585e-05,0.0001663469058751135
300,6.164440039069542e-05,2.1352964159511552e-05,,,8.240575414047773e-08,2.2519977145520143e-07
350,4.871034469989921e-05,1.267271043983195e-05,,,4.02479064217971e-05,0.00011793713741361805
400,4.914857091379341e-05,2.1975445199686855e-05,,,8.289699158749582e-07,1.7927791630765234e-06
450,3.8757129124764593e-05,1.7052824256811526e-05,,,7.90782419580635e-05,0.00014279993532647156
500,3.895704372179857e-05,1.5445509146802774e-05,,,0.00012334800980297783,0.00035273374705429195
550,2.9107129834503298e-05,1.7260085409959237e-05,,,5.2332136377036135e-05,8.231991316776478e-05
600,3.073882531722551e-05,1.7067845464833242e-05,,,0.0001179823137689737,0.00020547147163938357
650,3.026982001836734e-05,1.2260684282851686e-05,,,0.0005835053183895834,0.001098821838819794
700,2.7472254816070768e-05,1.1425946241158856e-05,,,0.0005721853078014718,0.0011562513318808243
750,2.6835345185839747e-05,1.0059273754612174e-05,,,0.0018055475065013311,0.00441037490281963
800,1.9793422799456715e-05,7.068740557163315e-06,,,6.286478186958876,19.878819089362104


==> tikz_tables/errneib_varied_p1_0.csv <==
m_i,Fed_mean,Fed_std,Local_mean,Local_std,Dis_mean,Dis_std
50,0.00013439755576273493,2.7571964280592828e-05,,,4.004925311026808e-31,2.8732024023091786e-31
100,6.800287605390892e-05,1.6796170859838342e-05,,,3.4538357935492162e-31,2.200210051377348e-31
150,4.784869308575413e-05,1.5760161096077672e-05,,,0.0014187203122200762,0.004486387549360656
200,3.675181003285826e-05,1.0011051187833412e-05,,,2.3501604555432314e-05,7.431859906375501e-05
250,3.0381597137062154e-05,1.3643363955312651e-05,,,4.380967030643991e-05,0.00011496547140288857
300,2.5176651597623694e-05,6.020414520104817e-06,,,1.762399137471504e-14,5.573195420427928e-14
350,2.0517063578895976e-05,2.0339244220486904e-06,,,0.007646175694537535,0.023983666554395478
400,1.9626051189555302e-05,4.950183098376491e-06,,,9.153153419634005e-19,2.0149034092877804e-18
450,1.6702054944671907e-05,4.448445714259063e-06,,,0.004359464331657776,0.013733173730254544
500,1.6209026470513813e-05,3.663285756299718e-06,,,3.4786080305636106e-14,9.025746402947749e-14
550,1.2335240839874781e-05,3.934935246819272e-06,,,1.4425928031584036e-05,4.561698832084159e-05
600,1.227211511121722e-05,3.5728420960506858e-06,,,0.0007847225403823201,0.0024788365489981884
650,1.3184174962597373e-05,5.771302865679244e-06,,,1.9416563150052898e-05,6.140052739187217e-05
700,1.085630169783958e-05,2.3021165858232164e-06,,,3.684530545382324e-11,5.7486588421660734e-11
750,1.1130553749039515e-05,1.6703551848303767e-06,,,3.576531845714437e-06,1.1309689001708572e-05
800,8.562207043992511e-06,2.7707692941122992e-06,,,9.847951936000239e-08,2.680361016375758e-07


==> tikz_tables/results_aniso_alpha_0_0.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.1236988771526444,0.125358279541849,0.8623211605142667,0.0584267546258622,0.0584692521649749,2.7264890720660238,0.2538425925857244,,7.67011737033738e-05,0.0942619705359376,,0.0001672129815147,328.7074518442174,328.69980279846675,380.9472031389524,44.83900815056969,44.84057333649678,92.50280470188886
100,0.0588959188067614,0.0621814101587594,0.1439480258009708,0.0297242210064878,0.032758469787973,0.4543822742085191,0.1286772214974219,,9.387121402095876e-05,0.0614041502378657,,0.0002013258824259,675.9001747050659,675.7453966256126,748.9744098272961,85.26042377111375,85.30235675324415,167.57367993995993
150,0.0379164386350335,0.0382564760465124,2.065660173448882e-05,0.012350974100231,0.0131135530361088,3.109634574877304e-05,0.0839547451753713,,1.4595990208890464e-06,0.026332628873385,,4.615657348345713e-06,1021.3949625678148,1021.4209434579076,1044.4478104014406,126.77092909981224,126.75388401631452,126.19533243123254
200,0.0390345599096795,0.0392280823525844,1.0552526234263428e-05,0.0359999448146872,0.0364075399577781,1.3230724311042866e-05,0.0836277270132983,,2.2490300123436465e-12,0.0731916869049183,,6.007720842378233e-12,1367.3281996438427,1367.3544005519825,1389.4528176031,158.9895810262952,158.9496924645109,158.91377849000824
250,0.0206592801440662,0.020583017683315,8.175244067904805e-05,0.0112651801572062,0.0111532848681909,0.0001640553922263,0.0462897714639204,,9.639171234365342e-05,0.0256907409934423,,0.0002476053079177,1715.5322489469884,1715.5697794263615,1733.4067004322842,193.5313328765812,193.5610539501251,192.11441470961333
300,0.0175850443657267,0.0176401355986793,0.1511234317091942,0.0062568305927491,0.006208526358012,0.476678301224693,0.0391861685647528,,0.0001994940743616,0.012996127775898,,0.0004249678511491,2058.2878992995784,2058.3180966625,2252.597933771979,227.6995699380044,227.6642622723004,527.972177650665
350,0.0132070576688962,0.0132758207142569,0.13553372175082,0.0049778882407492,0.0048525901805719,0.4283112545886974,0.0295320289402711,,0.0003587293851476,0.0113681759720137,,0.0011064726979164,2415.405641037821,2415.450052297829,2555.2040139816004,266.37130863124867,266.358988784728,452.1726327398948
400,0.0137053629269246,0.0138714260765844,0.1497601082950833,0.0046870213575942,0.0047400774814183,0.4731743840956251,0.0303675017550788,,8.212992623690561e-05,0.0093749129964078,,0.0001871508105581,2783.193662689566,2783.216654633957,3021.4788093052757,293.49818232774754,293.4577807066635,657.6522741576252
450,0.0102372793919817,0.0102438676612889,3.826585089259628e-05,0.0034642549458432,0.0034750989013129,4.9047656882445295e-05,0.0223353227046828,,2.162926990434994e-05,0.0071345001073558,,4.608323889930944e-05,3128.0908613492893,3128.135889997124,3147.2803646689053,318.95330061298506,318.91917941124456,317.4475205744643
500,0.010977234487908,0.0108449215832991,8.750248752805919e-05,0.0042589986424931,0.0042759831048498,0.0001104626190961,0.0236456647190776,,6.843379894117964e-05,0.0077664077760244,,0.0001154235047429,3472.7687177613248,3472.788834961344,3494.351572795654,354.47727255823696,354.54845177593785,355.91966635407283
550,0.0089254229304615,0.0090655063206034,0.0001157788477884,0.0022009955215587,0.0024213672472906,0.0002372615474521,0.0195435648252392,,0.0001156295523387,0.004244575498278,,0.0002617185044783,3834.1176833286736,3834.164367466218,3853.8999672868263,405.6695625780009,405.6042667955542,405.74834590399706
600,0.010174620182084,0.0098822196727374,0.3148551419571274,0.0031803666701729,0.0029490941590781,0.995227700800279,0.0213138360983744,,6.719146906630925e-05,0.005932436829907,,0.000171734930743,4183.149439215434,4183.227041990284,5192.1390747224095,447.5057161175546,447.4263065074055,3304.0235719042944
650,0.0093033476590956,0.0093079037814634,0.0002088168820267,0.0026794663417109,0.0026180565354634,0.0003156214544135,0.0199320023658014,,0.0002225366830498,0.0058261010287911,,0.0003552395203295,4542.748534139943,4542.787061514069,4566.499772890149,483.7980735077721,483.7380237882,482.9415067474789
700,0.0070671336115019,0.0072620225658746,0.0001199462285438,0.002099419794794,0.0020981315017201,0.0001994021734347,0.0153855923835742,,5.708842319500154e-05,0.0048877429234899,,0.000106936828589,4899.053078147944,4899.137313164692,4919.721972526384,520.8479451885705,520.7256877578693,524.3990740853486
750,0.0072786900896052,0.0069389845396516,0.0014846952317801,0.0040724840474544,0.0032270099371694,0.0028353628001842,0.0170078745480008,,0.0017485642172579,0.0107132785739363,,0.0034376015502901,5245.605046037703,5245.686087849189,5270.617659596735,572.1806444142743,572.1121989142891,564.2988764151792
800,0.0060023270877589,0.0060188955831358,0.0003834864236534,0.0021435416318423,0.0021893042973249,0.000688052583534,0.013029189058486,,0.0005179299357432,0.0045965410838661,,0.0011139511300293,5594.802786881068,5594.958461028262,5615.138972079567,604.756474650642,604.6780499685125,604.0799322390305


==> tikz_tables/results_aniso_alpha_0_5.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.0224107262537936,0.125358279541849,0.8623211605142667,0.0695158024658676,0.0584692521649749,2.7264890720660238,0.0025675467103411,,7.67011737033738e-05,0.00680616724314,,0.0001672129815147,353.3145003903234,328.69980279846675,380.9472031389524,33.81347766334948,44.84057333649678,92.50280470188886
100,0.0188685717918466,0.0621814101587594,0.1439480258009708,0.0588059419569226,0.032758469787973,0.4543822742085191,0.0022546739949845,,9.387121402095876e-05,0.0064758939777511,,0.0002013258824259,704.5438204121358,675.7453966256126,748.9744098272961,67.64660237671822,85.30235675324415,167.57367993995993
150,0.0001218664478555,0.0382564760465124,2.065660173448882e-05,0.0001306436857311,0.0131135530361088,3.109634574877304e-05,0.0001533739950854,,1.4595990208890464e-06,6.271794601633393e-05,,4.615657348345713e-06,1042.425771488813,1021.4209434579076,1044.4478104014406,126.49646353826316,126.75388401631452,126.19533243123254
200,0.0170823268288985,0.0392280823525844,1.0552526234263428e-05,0.0537783576170297,0.0364075399577781,1.3230724311042866e-05,0.0025573096086882,,2.2490300123436465e-12,0.007761476881474,,6.007720842378233e-12,1403.9997024189663,1367.3544005519825,1389.4528176031,129.78531199902463,158.9496924645109,158.91377849000824
250,7.654487972006403e-05,0.020583017683315,8.175244067904805e-05,8.382363823954657e-05,0.0111532848681909,0.0001640553922263,7.140782890274401e-05,,9.639171234365342e-05,3.920277158537964e-05,,0.0002476053079177,1731.9666516270609,1715.5697794263615,1733.4067004322842,192.12354020951983,193.5610539501251,192.11441470961333
300,0.0001240431191742,0.0176401355986793,0.1511234317091942,0.0001666648227204,0.006208526358012,0.476678301224693,6.862405595336535e-05,,0.0001994940743616,2.480074574402106e-05,,0.0004249678511491,2078.3299965139768,2058.3180966625,2252.597933771979,228.88863457672488,227.6642622723004,527.972177650665
350,0.000131597622006,0.0132758207142569,0.13553372175082,0.0002644882332899,0.0048525901805719,0.4283112545886974,5.7610567613415606e-05,,0.0003587293851476,2.3563362114830147e-05,,0.0011064726979164,2433.4443846043164,2415.450052297829,2555.2040139816004,265.76011229882045,266.358988784728,452.1726327398948
400,0.0001783058690779,0.0138714260765844,0.1497601082950833,0.0002936897667926,0.0047400774814183,0.4731743840956251,5.130584432608844e-05,,8.212992623690561e-05,1.9987882775179183e-05,,0.0001871508105581,2802.830738688724,2783.216654633957,3021.4788093052757,297.00360883727654,293.4577807066635,657.6522741576252
450,4.133405736755923e-05,0.0102438676612889,3.826585089259628e-05,3.260197173496735e-05,0.0034750989013129,4.9047656882445295e-05,4.118601078551547e-05,,2.162926990434994e-05,1.5734037916775726e-05,,4.608323889930944e-05,3145.5366620897057,3128.135889997124,3147.2803646689053,317.7072422740336,318.91917941124456,317.4475205744643
500,6.35764247409608e-05,0.0108449215832991,8.750248752805919e-05,7.04603439165657e-05,0.0042759831048498,0.0001104626190961,4.168366710883983e-05,,6.843379894117964e-05,1.4435927613903884e-05,,0.0001154235047429,3492.4836101706314,3472.788834961344,3494.351572795654,355.7861933995618,354.54845177593785,355.91966635407283
550,5.243221771735605e-05,0.0090655063206034,0.0001157788477884,6.92672610591645e-05,0.0024213672472906,0.0002372615474521,3.531231878654637e-05,,0.0001156295523387,1.507821422990151e-05,,0.0002617185044783,3851.737586983536,3834.164367466218,3853.8999672868263,405.804085524229,405.6042667955542,405.74834590399706
600,9.194137515110912e-05,0.0098822196727374,0.3148551419571274,0.0001470657187717,0.0029490941590781,0.995227700800279,4.194035511863397e-05,,6.719146906630925e-05,1.876828778409633e-05,,0.000171734930743,4204.768756855441,4183.227041990284,5192.1390747224095,448.82339877123326,447.4263065074055,3304.0235719042944
650,7.155719188280018e-05,0.0093079037814634,0.0002088168820267,0.0001302195252864,0.0026180565354634,0.0003156214544135,3.8157858085373306e-05,,0.0002225366830498,1.797368795242911e-05,,0.0003552395203295,4564.511385503411,4542.787061514069,4566.499772890149,482.8091967958084,483.7380237882,482.9415067474789
700,7.708985677496442e-05,0.0072620225658746,0.0001199462285438,0.0001742030758714,0.0020981315017201,0.0001994021734347,2.8847819021808883e-05,,5.708842319500154e-05,8.871081418298161e-06,,0.000106936828589,4917.949251844519,4899.137313164692,4919.721972526384,524.0430594989815,520.7256877578693,524.3990740853486
750,4.281784966270957e-05,0.0069389845396516,0.0014846952317801,5.744331311780104e-05,0.0032270099371694,0.0028353628001842,2.7396052465552736e-05,,0.0017485642172579,1.2613422563049716e-05,,0.0034376015502901,5263.813083067367,5245.686087849189,5270.617659596735,571.6900640739683,572.1121989142891,564.2988764151792
800,4.9803863431350585e-05,0.0060188955831358,0.0003834864236534,8.520820687446904e-05,0.0021893042973249,0.000688052583534,2.47198999929024e-05,,0.0005179299357432,6.506597461219547e-06,,0.0011139511300293,5612.730258088149,5594.958461028262,5615.138972079567,603.9019514878321,604.6780499685125,604.0799322390305


==> tikz_tables/results_aniso_alpha_1_0.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.0316076015927634,0.125358279541849,0.8623211605142667,0.0993853485017521,0.0584692521649749,2.7264890720660238,0.0009653220073159,,7.67011737033738e-05,0.0027059442522612,,0.0001672129815147,356.8845729956417,328.69980279846675,380.9472031389524,31.11688814135493,44.84057333649678,92.50280470188886
100,0.0297940170173604,0.0621814101587594,0.1439480258009708,0.093613965309432,0.032758469787973,0.4543822742085191,0.0009566940851742,,9.387121402095876e-05,0.0028530633600538,,0.0002013258824259,711.189492547631,675.7453966256126,748.9744098272961,60.324944556659446,85.30235675324415,167.57367993995993
150,5.550948029440159e-05,0.0382564760465124,2.065660173448882e-05,7.963177890652234e-05,0.0131135530361088,3.109634574877304e-05,4.085043016380394e-05,,1.4595990208890464e-06,1.7634133718640508e-05,,4.615657348345713e-06,1043.388285297273,1021.4209434579076,1044.4478104014406,126.36416321406304,126.75388401631452,126.19533243123254
200,0.0276034017469439,0.0392280823525844,1.0552526234263428e-05,0.0871587526086822,0.0364075399577781,1.3230724311042866e-05,0.0011902225626484,,2.2490300123436465e-12,0.0036783056239948,,6.007720842378233e-12,1415.7676338751796,1367.3544005519825,1389.4528176031,119.37084039370474,158.9496924645109,158.91377849000824
250,9.767673117179564e-05,0.020583017683315,8.175244067904805e-05,0.0001953394074786,0.0111532848681909,0.0001640553922263,1.902521218744193e-05,,9.639171234365342e-05,1.0761626352812216e-05,,0.0002476053079177,1732.7181513114672,1715.5697794263615,1733.4067004322842,192.06640900238492,193.5610539501251,192.11441470961333
300,8.684049939994203e-05,0.0176401355986793,0.1511234317091942,0.0001578955393955,0.006208526358012,0.476678301224693,1.7875624173443072e-05,,0.0001994940743616,6.546844763974946e-06,,0.0004249678511491,2079.2225008675496,2058.3180966625,2252.597933771979,228.94443609939216,227.6642622723004,527.972177650665
350,0.0001080895586208,0.0132758207142569,0.13553372175082,0.0002614368388772,0.0048525901805719,0.4283112545886974,1.5286507429191665e-05,,0.0003587293851476,6.377258072036656e-06,,0.0011064726979164,2434.294830574137,2415.450052297829,2555.2040139816004,265.722035165503,266.358988784728,452.1726327398948
400,0.0001570776515761,0.0138714260765844,0.1497601082950833,0.0002870676117364,0.0047400774814183,0.4731743840956251,1.3661196470351024e-05,,8.212992623690561e-05,5.5371319316548045e-06,,0.0001871508105581,2803.7065518514937,2783.216654633957,3021.4788093052757,297.1237537231357,293.4577807066635,657.6522741576252
450,2.5352681880384023e-05,0.0102438676612889,3.826585089259628e-05,2.660280505363694e-05,0.0034750989013129,4.9047656882445295e-05,1.0911024778627065e-05,,2.162926990434994e-05,4.305985196576199e-06,,4.608323889930944e-05,3146.3309326031927,3128.135889997124,3147.2803646689053,317.6027387631575,318.91917941124456,317.4475205744643
500,4.8865499961802577e-05,0.0108449215832991,8.750248752805919e-05,7.468820020794369e-05,0.0042759831048498,0.0001104626190961,1.106182641587346e-05,,6.843379894117964e-05,3.905638682325039e-06,,0.0001154235047429,3493.3913383159647,3472.788834961344,3494.351572795654,355.78601218777965,354.54845177593785,355.91966635407283
550,3.847442245566896e-05,0.0090655063206034,0.0001157788477884,6.98244759918313e-05,0.0024213672472906,0.0002372615474521,9.392036644280406e-06,,0.0001156295523387,4.19071977653497e-06,,0.0002617185044783,3852.558124476485,3834.164367466218,3853.8999672868263,405.8052012610907,405.6042667955542,405.74834590399706
600,7.52768818326824e-05,0.0098822196727374,0.3148551419571274,0.000149463866111,0.0029490941590781,0.995227700800279,1.1253226550058033e-05,,6.719146906630925e-05,5.305217446964301e-06,,0.000171734930743,4205.827249522647,4183.227041990284,5192.1390747224095,448.87874087728767,447.4263065074055,3304.0235719042944
650,6.585698236469616e-05,0.0093079037814634,0.0002088168820267,0.0001448841218308,0.0026180565354634,0.0003156214544135,1.0133367187793972e-05,,0.0002225366830498,4.910346155618495e-06,,0.0003552395203295,4565.528161871445,4542.787061514069,4566.499772890149,482.7154758036034,483.7380237882,482.9415067474789
700,6.773417604049884e-05,0.0072620225658746,0.0001199462285438,0.0001814811726821,0.0020981315017201,0.0001994021734347,7.6045373960135054e-06,,5.708842319500154e-05,2.3402190902477483e-06,,0.000106936828589,4918.827283637303,4899.137313164692,4919.721972526384,524.1983917099257,520.7256877578693,524.3990740853486
750,3.399887912185997e-05,0.0069389845396516,0.0014846952317801,5.883902360784172e-05,0.0032270099371694,0.0028353628001842,7.294521081405934e-06,,0.0017485642172579,3.5178688352720284e-06,,0.0034376015502901,5264.660648338831,5245.686087849189,5270.617659596735,571.6852518712402,572.1121989142891,564.2988764151792
800,4.3591830263011374e-05,0.0060188955831358,0.0003834864236534,8.902600767128933e-05,0.0021893042973249,0.000688052583534,6.515303241952566e-06,,0.0005179299357432,1.7461739332559288e-06,,0.0011139511300293,5613.577829518433,5594.958461028262,5615.138972079567,603.8573554434367,604.6780499685125,604.0799322390305


==> tikz_tables/results_blobs_alpha_0_0.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.1080133341673822,0.1080133341684409,1.9894561016262008e-29,0.0224287082900242,0.0224287082901888,1.7328950569332054e-29,0.2405269330312594,,7.145821404790767e-31,0.0503338408490615,,5.6446175323499745e-31,471.3322992964794,471.3322992964794,497.5596237344274,16.754520315691018,16.75452031569101,19.7287979701429
100,0.0481258693937635,0.048125869394198,2.3227858517468902e-20,0.0110452718504846,0.0110452718506298,7.334698629716343e-20,0.1076511621486286,,2.314802807735761e-20,0.026362453005886,,7.306834010182156e-20,962.1348064860352,962.1348064860352,985.874719403941,33.856077970322325,33.85607797032233,35.37536177361296
150,0.037339100999895,0.0373391010000216,1.1121523725116447e-14,0.0049829256574571,0.0049829256575836,3.5024700658092416e-14,0.0841437510677838,,1.110092336934641e-14,0.0117815670975003,,3.492264867247896e-14,1443.3301167512564,1443.3301167512566,1471.0115029578762,36.57233426623274,36.57233426623271,37.53188097248244
200,0.0277674294214764,0.027767429421617,1.1394571004642731e-11,0.0043035370765536,0.0043035370764129,3.5786065631416103e-11,0.06159892479933,,1.1420214538200956e-11,0.0089314841611025,,3.58126330007192e-11,1947.8462125145568,1947.8462125145568,1975.3947146025537,46.03186916818091,46.03186916818101,46.04254210535087
250,0.0209328803584085,0.0209328803585362,4.664586997468698e-09,0.0039410917627552,0.0039410917628139,1.4709962427970874e-08,0.0465962975436473,,4.62623056061798e-09,0.0093523100141236,,1.4580343943977353e-08,2442.2523500744865,2442.2523500744865,2467.9481876256978,52.10994421817219,52.10994421817221,54.16971236861991
300,0.0192805538571494,0.0192805538572473,0.7312558071581431,0.0050956829639189,0.005095682963966,2.312433550486176,0.0425725589080889,,1.534905283937788e-07,0.0121408944525566,,3.331399129122472e-07,2939.929722748239,2939.929722748239,4338.363610707571,55.20716139006207,55.20716139006186,4310.734958702292
350,0.0152415365521468,0.0152624423309636,1.667973736571864e-06,0.0032370357032043,0.0032285773683439,4.127398047422375e-06,0.0343309067490688,,1.3744996170343623e-06,0.0070426072244637,,4.108502447695212e-06,3445.2926693323884,3445.3051449861937,3471.852796997961,65.16568527945383,65.16587664361789,65.67371428376268
400,0.0134867792034146,0.0134867792035288,8.871746724608764e-07,0.0022454513164199,0.0022454513163984,2.504733847980134e-06,0.0298814821909692,,9.013042501820306e-07,0.0052468741937616,,2.492312750753856e-06,3957.2870087835713,3957.2870087835713,3984.059227470115,64.05328935975896,64.053289359759,62.90875725585572
450,0.0112677115658794,0.0112653145600148,3.561949964982712e-06,0.0029607975549755,0.0029610395383817,8.506642281727538e-06,0.024980573197619,,3.5438755430785957e-06,0.0071886544403826,,8.825217553124054e-06,4456.503380910019,4456.50753770976,4481.816182642282,63.92773755465007,63.93049618312008,60.25105042529038
500,0.0115684430747214,0.0115684430748175,1.3687142917469291e-05,0.0019094700432804,0.0019094700432707,2.82773248140192e-05,0.0256001831148569,,1.531268287063349e-05,0.0038369465964747,,3.0735119449258376e-05,4951.708320901248,4951.708320901248,4980.541788024992,56.80389977602899,56.80389977602899,59.283838097614016
550,0.0094669697035904,0.0094669697036384,0.0029937869474009,0.0015088516335524,0.0015088516335413,0.0094501510098071,0.0210718219615536,,0.0030608633402509,0.0034063300894165,,0.0096585537635602,5463.434266570341,5463.434266570341,5497.624234540074,65.46092223463188,65.46092223463181,68.08728698185007
600,0.0095435148119331,0.0095435148120458,4.4745803143396406e-05,0.0014676754111621,0.0014676754112022,7.457346163711866e-05,0.0207752497735286,,4.979856118629765e-05,0.0034082579330937,,7.688007426859718e-05,5968.451747628709,5968.451747628709,5996.763593823948,73.07040342400433,73.07040342400431,74.72369326558918
650,0.0088594766214412,0.0088594766214834,0.0006198338193901,0.0015138808099659,0.0015138808100034,0.0011741131905243,0.0194381563188066,,0.0008581023004731,0.0041219156203696,,0.0016586480381811,6482.510336687729,6482.510336687729,6514.682250831979,68.3697265677754,68.36972656777527,71.15963279300055
700,0.0074546032120607,0.0074618617861451,0.0003764936541637,0.0013222300440641,0.0013139140615595,0.0007869849467915,0.0164672049634767,,0.0004714324702318,0.0029540398201527,,0.0009800747552495,6987.660346036775,6987.664159916752,7015.066322567381,75.74528644952785,75.74520147522006,75.28562531984198
750,0.0069980137545229,0.006986008385192,0.0007314825034445,0.0018149875396966,0.0018184660083924,0.0016100630899648,0.0160609135320865,,0.0008068515171987,0.0037856526260027,,0.0017381620969914,7493.085353589876,7493.088637068443,7522.466172412838,80.06511125134766,80.06695487139667,79.74993600641565
800,0.0066548416688493,0.0066525320389765,0.0009933866465176,0.0012368022518051,0.001231089616518,0.0016263487925995,0.014942047731642,,0.0012425354572491,0.0034801931196342,,0.0020296316558544,7995.302841419734,7995.3052117068655,8024.638458865525,91.4405228295016,91.44105655454402,92.34642609284263


==> tikz_tables/results_blobs_alpha_0_5.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.0003158009502658,0.1080133341684409,1.9894561016262008e-29,0.0001129620380678,0.0224287082901888,1.7328950569332054e-29,0.0005833864011265,,7.145821404790767e-31,0.0001774443587363,,5.6446175323499745e-31,494.97122957435295,471.3322992964794,497.5596237344274,19.58118572839749,16.75452031569101,19.7287979701429
100,0.0001503413008421,0.048125869394198,2.3227858517468902e-20,6.888070255971069e-05,0.0110452718506298,7.334698629716343e-20,0.0002701167448205,,2.314802807735761e-20,0.0001057277954575,,7.306834010182156e-20,983.492315371424,962.1348064860352,985.874719403941,35.26645313145035,33.85607797032233,35.37536177361296
150,0.000110572892391,0.0373391010000216,1.1121523725116447e-14,5.291727242494728e-05,0.0049829256575836,3.5024700658092416e-14,0.0002052806640271,,1.110092336934641e-14,7.837345483303293e-05,,3.492264867247896e-14,1468.2946138662155,1443.3301167512566,1471.0115029578762,37.42710993640252,36.57233426623271,37.53188097248244
200,8.430391484925729e-05,0.027767429421617,1.1394571004642731e-11,3.6705794191974793e-05,0.0043035370764129,3.5786065631416103e-11,0.0001554358300636,,1.1420214538200956e-11,5.445403428091543e-05,,3.58126330007192e-11,1972.650923124592,1947.8462125145568,1975.3947146025537,45.97891216306672,46.03186916818101,46.04254210535087
250,6.463050310339194e-05,0.0209328803585362,4.664586997468698e-09,2.716494155033994e-05,0.0039410917628139,1.4709962427970874e-08,0.0001157504675455,,4.62623056061798e-09,4.15882701659187e-05,,1.4580343943977353e-08,2465.3916937415606,2442.2523500744865,2467.9481876256978,53.919638925933775,52.10994421817221,54.16971236861991
300,6.372794347626477e-05,0.0192805538572473,0.7312558071581431,3.1813563799595885e-05,0.005095682963966,2.312433550486176,0.0001134009393401,,1.534905283937788e-07,5.096306898321104e-05,,3.331399129122472e-07,2965.4857640704886,2939.929722748239,4338.363610707571,56.566014475447325,55.20716139006186,4310.734958702292
350,4.921306349896602e-05,0.0152624423309636,1.667973736571864e-06,3.057417153563128e-05,0.0032285773683439,4.127398047422375e-06,8.89305210893628e-05,,1.3744996170343623e-06,4.49610999658093e-05,,4.108502447695212e-06,3469.182494875507,3445.3051449861937,3471.852796997961,65.47146726644091,65.16587664361789,65.67371428376268
400,4.34648550745593e-05,0.0134867792035288,8.871746724608764e-07,1.8322970775216583e-05,0.0022454513163984,2.504733847980134e-06,7.762222654781242e-05,,9.013042501820306e-07,2.8707709547065286e-05,,2.492312750753856e-06,3981.3665715679927,3957.2870087835713,3984.059227470115,62.93267597739848,64.053289359759,62.90875725585572
450,3.514165745145696e-05,0.0112653145600148,3.561949964982712e-06,1.9782929955951765e-05,0.0029610395383817,8.506642281727538e-06,6.311587805030772e-05,,3.5438755430785957e-06,2.8728438130093427e-05,,8.825217553124054e-06,4479.300485753012,4456.50753770976,4481.816182642282,60.43944452922389,63.93049618312008,60.25105042529038
500,3.5556616310688115e-05,0.0115684430748175,1.3687142917469291e-05,1.6472900876990828e-05,0.0019094700432707,2.82773248140192e-05,6.513280016520379e-05,,1.531268287063349e-05,2.605964431715556e-05,,3.0735119449258376e-05,4977.615839946344,4951.708320901248,4980.541788024992,58.81338156056684,56.80389977602899,59.283838097614016
550,2.7948199294864277e-05,0.0094669697036384,0.0029937869474009,9.227070551317496e-06,0.0015088516335413,0.0094501510098071,5.156091231771113e-05,,0.0030608633402509,1.3584279416081665e-05,,0.0096585537635602,5486.713863989515,5463.434266570341,5497.624234540074,66.54107034805133,65.46092223463181,68.08728698185007
600,3.3076603333884026e-05,0.0095435148120458,4.4745803143396406e-05,1.697755805717184e-05,0.0014676754112022,7.457346163711866e-05,5.573775373106234e-05,,4.979856118629765e-05,2.093462319563188e-05,,7.688007426859718e-05,5993.8404443204345,5968.451747628709,5996.763593823948,74.5578394711067,73.07040342400431,74.72369326558918
650,2.8227298260199964e-05,0.0088594766214834,0.0006198338193901,1.2787423167703344e-05,0.0015138808100034,0.0011741131905243,5.035261240421234e-05,,0.0008581023004731,1.773238749085859e-05,,0.0016586480381811,6508.253570968975,6482.510336687729,6514.682250831979,67.89079911097421,68.36972656777527,71.15963279300055
700,2.3381132165599244e-05,0.0074618617861451,0.0003764936541637,8.189603984085592e-06,0.0013139140615595,0.0007869849467915,4.253956049666076e-05,,0.0004714324702318,1.3031405183199051e-05,,0.0009800747552495,7011.089705694438,6987.664159916752,7015.066322567381,74.9680740346552,75.74520147522006,75.28562531984198
750,1.924080774867786e-05,0.006986008385192,0.0007314825034445,7.077011527777777e-06,0.0018184660083924,0.0016100630899648,3.7090749667675104e-05,,0.0008068515171987,1.215724516746626e-05,,0.0017381620969914,7516.782444447764,7493.088637068443,7522.466172412838,79.3891681093136,80.06695487139667,79.74993600641565
800,2.084324084767884e-05,0.0066525320389765,0.0009933866465176,8.844173612762518e-06,0.001231089616518,0.0016263487925995,3.728626045908074e-05,,0.0012425354572491,1.469669120073418e-05,,0.0020296316558544,8018.852168947308,7995.3052117068655,8024.638458865525,90.11142831397858,91.44105655454402,92.34642609284263


==> tikz_tables/results_blobs_alpha_1_0.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,8.506694650789829e-05,0.1080133341684409,1.9894561016262008e-29,3.164401350949104e-05,0.0224287082901888,1.7328950569332054e-29,0.000155575869187,,7.145821404790767e-31,4.919502876572263e-05,,5.6446175323499745e-31,496.20537595333,471.3322992964794,497.5596237344274,19.656586061203544,16.75452031569101,19.7287979701429
100,4.06082581328424e-05,0.048125869394198,2.3227858517468902e-20,1.9288880136970035e-05,0.0110452718506298,7.334698629716343e-20,7.223067370641545e-05,,2.314802807735761e-20,2.932918913369446e-05,,7.306834010182156e-20,984.6262552089114,962.1348064860352,985.874719403941,35.32094442040664,33.85607797032233,35.37536177361296
150,2.9765466732102992e-05,0.0373391010000216,1.1121523725116447e-14,1.4865932996175548e-05,0.0049829256575836,3.5024700658092416e-14,5.473024912063231e-05,,1.110092336934641e-14,2.183375528113996e-05,,3.492264867247896e-14,1469.590734987883,1443.3301167512566,1471.0115029578762,37.47753226937957,36.57233426623271,37.53188097248244
200,2.2708487086345108e-05,0.027767429421617,1.1394571004642731e-11,1.0412556123804144e-05,0.0043035370764129,3.5786065631416103e-11,4.144483560912842e-05,,1.1420214538200956e-11,1.5170900300837406e-05,,3.58126330007192e-11,1973.9593155903071,1947.8462125145568,1975.3947146025537,46.00769336908508,46.03186916818101,46.04254210535087
250,1.7422957624904416e-05,0.0209328803585362,4.664586997468698e-09,7.652301534344965e-06,0.0039410917628139,1.4709962427970874e-08,3.090318110411253e-05,,4.62623056061798e-09,1.1540896992919355e-05,,1.4580343943977353e-08,2466.610263677708,2442.2523500744865,2467.9481876256978,54.03934251689552,52.10994421817221,54.16971236861991
300,1.7202625563784817e-05,0.0192805538572473,0.7312558071581431,8.85641172959045e-06,0.005095682963966,2.312433550486176,3.0337122852864835e-05,,1.534905283937788e-07,1.4041509067686734e-05,,3.331399129122472e-07,2966.880934062398,2939.929722748239,4338.363610707571,56.6829794094257,55.20716139006186,4310.734958702292
350,1.3529865574364856e-05,0.0152624423309636,1.667973736571864e-06,8.774837442386542e-06,0.0032285773683439,4.127398047422375e-06,2.3793035948323275e-05,,1.3744996170343623e-06,1.2552968576202644e-05,,4.108502447695212e-06,3470.461013862759,3445.3051449861937,3471.852796997961,65.56960459887576,65.16587664361789,65.67371428376268
400,1.1545358453532192e-05,0.0134867792035288,8.871746724608764e-07,4.916668020840814e-06,0.0022454513163984,2.504733847980134e-06,2.0619034614407332e-05,,9.013042501820306e-07,7.831160176128585e-06,,2.492312750753856e-06,3982.6625867405855,3957.2870087835713,3984.059227470115,62.91981113770672,64.053289359759,62.90875725585572
450,9.493242302369951e-06,0.0112653145600148,3.561949964982712e-06,5.6165337350604735e-06,0.0029610395383817,8.506642281727538e-06,1.687220742580779e-05,,3.5438755430785957e-06,8.037644647244292e-06,,8.825217553124054e-06,4480.503000793191,4456.50753770976,4481.816182642282,60.33576414385199,63.93049618312008,60.25105042529038
500,9.550469333138232e-06,0.0115684430748175,1.3687142917469291e-05,4.546646603877826e-06,0.0019094700432707,2.82773248140192e-05,1.7351184779336557e-05,,1.531268287063349e-05,7.142833532684889e-06,,3.0735119449258376e-05,4978.994064054708,4951.708320901248,4980.541788024992,59.01582831240671,56.80389977602899,59.283838097614016
550,7.447755502969221e-06,0.0094669697036384,0.0029937869474009,2.5148278456562186e-06,0.0015088516335413,0.0094501510098071,1.3694762396231991e-05,,0.0030608633402509,3.7491950020410137e-06,,0.0096585537635602,5487.92327155617,5463.434266570341,5497.624234540074,66.5799731416645,65.46092223463181,68.08728698185007
600,9.413714797627354e-06,0.0095435148120458,4.4745803143396406e-05,5.3251575285269286e-06,0.0014676754112022,7.457346163711866e-05,1.4950811322098813e-05,,4.979856118629765e-05,5.949434713025726e-06,,7.688007426859718e-05,5995.235629550241,5968.451747628709,5996.763593823948,74.64717012694396,73.07040342400431,74.72369326558918
650,7.606670160270867e-06,0.0088594766214834,0.0006198338193901,3.5951223899123967e-06,0.0015138808100034,0.0011741131905243,1.3442371312915097e-05,,0.0008581023004731,4.946794142921794e-06,,0.0016586480381811,6509.635644767016,6482.510336687729,6514.682250831979,67.88465235057394,68.36972656777527,71.15963279300055
700,6.2874804170070684e-06,0.0074618617861451,0.0003764936541637,2.281403997018046e-06,0.0013139140615595,0.0007869849467915,1.1347275125255636e-05,,0.0004714324702318,3.599951437730069e-06,,0.0009800747552495,7012.345669465352,6987.664159916752,7015.066322567381,74.89400765190996,75.74520147522006,75.28562531984198
750,5.153263433037338e-06,0.006986008385192,0.0007314825034445,1.9579317143102703e-06,0.0018184660083924,0.0016100630899648,9.85497025797974e-06,,0.0008068515171987,3.3297922553156204e-06,,0.0017381620969914,7517.972666964391,7493.088637068443,7522.466172412838,79.34765601342484,80.06695487139667,79.74993600641565
800,5.6216986948538605e-06,0.0066525320389765,0.0009933866465176,2.478999491633848e-06,0.001231089616518,0.0016263487925995,9.954820270840989e-06,,0.0012425354572491,4.051069770795884e-06,,0.0020296316558544,8020.103928168816,7995.3052117068655,8024.638458865525,90.04457526595412,91.44105655454402,92.34642609284263


==> tikz_tables/results_varied_alpha_0_0.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.3468717923747376,0.3480676173799438,0.9281030139550795,0.1432388320105155,0.1395482396757611,2.9349194273650907,0.7658653619618504,,6.154876257422348e-31,0.2923282609578146,,3.996464255854352e-31,1074.2342919521518,1074.2131938741018,1329.983046799904,124.44126149648068,124.4686478712281,635.7425308724858
100,0.1461998589430845,0.1475667049911205,0.8777541085604483,0.045291382960225,0.047049099838107,2.775592332960381,0.3290450765541609,,1.185288828347749e-13,0.1026760717239891,,3.7482121754216283e-13,2230.0200991261795,2230.063844721996,2664.1837392702314,243.5867156167702,243.53171507764185,1284.13527032326
150,0.1238686824148667,0.1245426928348491,1.2629387899719492e-05,0.0351451215113357,0.0353367426544907,3.1413541491097606e-05,0.2711386804464397,,2.913952209971737e-14,0.0845430373002031,,9.058432203341453e-14,3305.50238984154,3305.4665767056845,3386.3733598301537,361.1862429812485,361.2205731091908,357.6307587448481
200,0.0843216364903902,0.0840295491812049,0.0002128413863308,0.017329363038008,0.0170847622558466,0.0006632523710978,0.1906611441367117,,0.0003837806240253,0.043479511270461,,0.0012136207229604,4391.923855657883,4391.899264199703,4465.249224383212,418.9865642595493,419.0270241237197,424.0437110470178
250,0.0697910690830357,0.0699732826095463,5.855957693353356e-05,0.0233110667258332,0.0233085198618259,0.0001137428694218,0.1545836446411281,,3.614124263247069e-05,0.0535443647242378,,9.42316483977542e-05,5548.393191048325,5548.420965559114,5620.283249992308,556.6745141885991,556.6861446587246,552.6059842818404
300,0.0632107900028345,0.0631498447338514,8.219201868706454e-06,0.0231673008052472,0.0231574539243109,9.821875549325506e-06,0.1388710827981343,,1.462289350362045e-07,0.0534425958411552,,4.3092942956663116e-07,6719.016789777942,6719.026432053359,6800.5882074304445,652.8623014431442,652.8500444819722,650.1198965434737
350,0.046264497253881,0.0465575535832946,7.495569610536061e-06,0.0139492085638737,0.0140016043744016,1.425594026512337e-05,0.1022211915205107,,1.45900457792054e-06,0.0317390536992513,,4.461724361238708e-06,7900.460820437258,7900.439113493662,7969.410784533049,788.6219033944512,788.6501209066788,791.7567938769023
400,0.039013471206028,0.039088407494174,3.488513495127262e-05,0.0127380312397255,0.0128740754806269,5.83469897590056e-05,0.0884719561096996,,1.5889924739673118e-05,0.0294619759332303,,4.665633522673372e-05,9153.130306391144,9153.145646285951,9218.178318529614,906.6308807303462,906.6114055137988,903.0267742065948
450,0.0366677208067343,0.0369839954035739,1.4891406888922448e-05,0.0152514973955695,0.0154277127868512,1.2887155972832467e-05,0.0836985646185691,,7.525084325515094e-06,0.0417271249477361,,1.2440619030156722e-05,10285.729237617175,10285.800471098602,10352.920685136049,1009.631925502722,1009.6643715716788,998.8256889771592
500,0.0321172564992798,0.0320298301261778,9.188760485002236e-05,0.0128344888694392,0.0125720007330273,0.0002749795966962,0.071371805184594,,9.01762911241612e-05,0.0282204262618526,,0.000278751337918,11453.149845228054,11453.21209598111,11519.7508003302,1106.5436922268814,1106.4503247738637,1101.1763533668186
550,0.0334467788800045,0.0334223485703468,5.370365704783104e-05,0.0074812577283156,0.0074875693051803,8.626937502331016e-05,0.0740724060166942,,5.5082053181228456e-05,0.0215600424372539,,9.654332371830586e-05,12611.065848990913,12611.133383916826,12686.757823468804,1230.6584110969727,1230.7120214006045,1232.438023176566
600,0.0289582932155525,0.028906214686753,0.000561306074232,0.0066502710566757,0.0066019896469154,0.0012204411560282,0.0610502805647083,,0.0006202677422288,0.0148413979629952,,0.0013876158352262,13783.827405446636,13783.94187935611,13857.25256954802,1269.1720897916148,1269.2162947435063,1276.878244380361
650,0.0268578613636501,0.0267129840826716,0.8979518382661695,0.0061089336719953,0.0060260703967963,2.838946329820631,0.0585059445791434,,0.0145920689720987,0.0148631218683905,,0.0454702618252551,14965.07871982315,14965.181360742838,17664.83060615383,1362.1922629650478,1362.234912997474,8656.890356249336
700,0.0246295930071044,0.0247181917582909,0.0025331313347165,0.0079890017238389,0.0081810261161736,0.0072249984317018,0.053634434772873,,0.0027111004740605,0.0174133302084099,,0.007645959136033,16115.210981023813,16115.267605548392,16194.753775675545,1446.5185870829637,1446.5624615138968,1449.4961699814871
750,0.0215652930059758,0.0215806391884915,0.0532648612696449,0.0068035506777602,0.0068177067074648,0.1645172520831522,0.0492573375130482,,0.0578495345009758,0.0156343808664143,,0.1786997319681405,17267.561167636828,17267.61958482155,17516.13694204061,1505.4841952920065,1505.4806973763566,1247.096026218882
800,0.0203528019236196,0.0203078735335728,0.003850972554212,0.0089561386006707,0.0088711956662015,0.0060948570151554,0.0428175941116134,,0.0049730251567349,0.0161680460918675,,0.0078756453854331,18390.98620467213,18391.050329197755,18471.674217870543,1650.9394834646844,1650.9567449572137,1644.5354489903468


==> tikz_tables/results_varied_alpha_0_5.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.00100699643924,0.3480676173799438,0.9281030139550795,0.0009082336810201,0.1395482396757611,2.9349194273650907,0.0012521872741702,,6.154876257422348e-31,0.0003519664548645,,3.996464255854352e-31,1136.777147513034,1074.2131938741018,1329.983046799904,128.58432303181567,124.4686478712281,635.7425308724858
100,0.0004336826493894,0.1475667049911205,0.8777541085604483,0.0002979491376576,0.047049099838107,2.775592332960381,0.0006693517022924,,1.185288828347749e-13,0.0003052898011657,,3.7482121754216283e-13,2286.571002039761,2230.063844721996,2664.1837392702314,241.2363994755672,243.53171507764185,1284.13527032326
150,0.0003586376727399,0.1245426928348491,1.2629387899719492e-05,0.0001379374022803,0.0353367426544907,3.1413541491097606e-05,0.0005638558435061,,2.913952209971737e-14,0.00020799068469,,9.058432203341453e-14,3378.886227731525,3305.4665767056845,3386.3733598301537,357.35792390655206,361.2205731091908,357.6307587448481
200,0.0002297121040129,0.0840295491812049,0.0002128413863308,0.0001244172112091,0.0170847622558466,0.0006632523710978,0.0003720185162927,,0.0003837806240253,0.0001659086550723,,0.0012136207229604,4458.564111101992,4391.899264199703,4465.249224383212,423.0474768985983,419.0270241237197,424.0437110470178
250,0.0001842961078356,0.0699732826095463,5.855957693353356e-05,8.828651159735334e-05,0.0233085198618259,0.0001137428694218,0.0002906358247697,,3.614124263247069e-05,0.00011287037534,,9.42316483977542e-05,5613.87371035243,5548.420965559114,5620.283249992308,552.8221996054534,556.6861446587246,552.6059842818404
300,0.0001802524485939,0.0631498447338514,8.219201868706454e-06,0.0001020588492557,0.0231574539243109,9.821875549325506e-06,0.0003004551619845,,1.462289350362045e-07,0.0001616700250083,,4.3092942956663116e-07,6792.872116531842,6719.026432053359,6800.5882074304445,649.7754112181476,652.8500444819722,650.1198965434737
350,0.0001224047997893,0.0465575535832946,7.495569610536061e-06,8.190602189018164e-05,0.0140016043744016,1.425594026512337e-05,0.0002167265127658,,1.45900457792054e-06,0.0001320633627641,,4.461724361238708e-06,7962.963094903373,7900.439113493662,7969.410784533049,790.7268461150568,788.6501209066788,791.7567938769023
400,0.000106994003654,0.039088407494174,3.488513495127262e-05,5.283897435432804e-05,0.0128740754806269,5.83469897590056e-05,0.0001542927859895,,1.5889924739673118e-05,5.255249019085031e-05,,4.665633522673372e-05,9212.662351026074,9153.145646285951,9218.178318529614,902.9316368037232,906.6114055137988,903.0267742065948
450,8.934746079506046e-05,0.0369839954035739,1.4891406888922448e-05,3.8048709592074585e-05,0.0154277127868512,1.2887155972832467e-05,0.0001512408324024,,7.525084325515094e-06,6.229951348374226e-05,,1.2440619030156722e-05,10347.038523516054,10285.800471098602,10352.920685136049,998.9964446323578,1009.6643715716788,998.8256889771592
500,8.715699118588247e-05,0.0320298301261778,9.188760485002236e-05,4.469147557997738e-05,0.0125720007330273,0.0002749795966962,0.0001339907920724,,9.01762911241612e-05,5.559401144228982e-05,,0.000278751337918,11513.652140344751,11453.21209598111,11519.7508003302,1101.15771221991,1106.4503247738637,1101.1763533668186
550,9.671677562834592e-05,0.0334223485703468,5.370365704783104e-05,4.5451365607087664e-05,0.0074875693051803,8.626937502331016e-05,0.0001365656735803,,5.5082053181228456e-05,5.034272172007575e-05,,9.654332371830586e-05,12680.22015325822,12611.133383916826,12686.757823468804,1231.6763347896615,1230.7120214006045,1232.438023176566
600,8.676486208435049e-05,0.028906214686753,0.000561306074232,4.9624025407705614e-05,0.0066019896469154,0.0012204411560282,0.0001357403101674,,0.0006202677422288,5.684220658891776e-05,,0.0013876158352262,13849.49032276826,13783.94187935611,13857.25256954802,1275.74589356326,1269.2162947435063,1276.878244380361
650,7.454479212364025e-05,0.0267129840826716,0.8979518382661695,3.318392771029002e-05,0.0060260703967963,2.838946329820631,0.000121064328722,,0.0145920689720987,4.2795083410956296e-05,,0.0454702618252551,15033.38427072005,14965.181360742838,17664.83060615383,1371.43825905123,1362.234912997474,8656.890356249336
700,7.224221306965829e-05,0.0247181917582909,0.0025331313347165,2.7931849094067667e-05,0.0081810261161736,0.0072249984317018,0.0001112001690126,,0.0027111004740605,4.0959628210721086e-05,,0.007645959136033,16181.215091050364,16115.267605548392,16194.753775675545,1442.78661981956,1446.5624615138968,1449.4961699814871
750,6.181347700449246e-05,0.0215806391884915,0.0532648612696449,2.3703906836386632e-05,0.0068177067074648,0.1645172520831522,8.58362139577345e-05,,0.0578495345009758,2.6662430427615015e-05,,0.1786997319681405,17328.87202159656,17267.61958482155,17516.13694204061,1500.52043970091,1505.4806973763566,1247.096026218882
800,6.005861285759605e-05,0.0203078735335728,0.003850972554212,4.088588784210854e-05,0.0088711956662015,0.0060948570151554,8.642432908234835e-05,,0.0049730251567349,3.907245379768397e-05,,0.0078756453854331,18451.139799405173,18391.050329197755,18471.674217870543,1644.8283832126676,1650.9567449572137,1644.5354489903468


==> tikz_tables/results_varied_alpha_1_0.csv <==
m_i,err_central_Fed_mean,err_central_Local_mean,err_central_Dist_mean,err_central_Fed_std,err_central_Local_std,err_central_Dist_std,err_neib_Fed_mean,err_neib_Local_mean,err_neib_Dist_mean,err_neib_Fed_std,err_neib_Local_std,err_neib_Dist_std,cost_Fed_mean,cost_Local_mean,cost_Dist_mean,cost_Fed_std,cost_Local_std,cost_Dist_std
50,0.0004617160331578,0.3480676173799438,0.9281030139550795,0.0009047177710564,0.1395482396757611,2.9349194273650907,0.000331291267892,,6.154876257422348e-31,9.572386826703092e-05,,3.996464255854352e-31,1139.5397762917987,1074.2131938741018,1329.983046799904,128.73830133539147,124.4686478712281,635.7425308724858
100,0.0001676507230891,0.1475667049911205,0.8777541085604483,0.000176072213931,0.047049099838107,2.775592332960381,0.0001784286440618,,1.185288828347749e-13,8.5190512297419e-05,,3.7482121754216283e-13,2289.288042971505,2230.063844721996,2664.1837392702314,241.22094227559592,243.53171507764185,1284.13527032326
150,0.0001162376374729,0.1245426928348491,1.2629387899719492e-05,6.42065273479667e-05,0.0353367426544907,3.1413541491097606e-05,0.0001498331588477,,2.913952209971737e-14,5.749805923096703e-05,,9.058432203341453e-14,3382.470676455614,3305.4665767056845,3386.3733598301537,357.4892434774625,361.2205731091908,357.6307587448481
200,8.161033997069874e-05,0.0840295491812049,0.0002128413863308,8.195540579873175e-05,0.0170847622558466,0.0006632523710978,9.893709623608456e-05,,0.0003837806240253,4.573307643945361e-05,,0.0012136207229604,4461.701710926977,4391.899264199703,4465.249224383212,423.609002283409,419.0270241237197,424.0437110470178
250,5.232985193004074e-05,0.0699732826095463,5.855957693353356e-05,2.487580912520264e-05,0.0233085198618259,0.0001137428694218,7.661052956635397e-05,,3.614124263247069e-05,3.0194492158364605e-05,,9.42316483977542e-05,5616.968681936824,5548.420965559114,5620.283249992308,552.673205692714,556.6861446587246,552.6059842818404
300,5.330643126135986e-05,0.0631498447338514,8.219201868706454e-06,2.6452699964995867e-05,0.0231574539243109,9.821875549325506e-06,8.00592137093694e-05,,1.462289350362045e-07,4.450382684005571e-05,,4.3092942956663116e-07,6796.550209190056,6719.026432053359,6800.5882074304445,649.9330103521398,652.8500444819722,650.1198965434737
350,3.669852842051105e-05,0.0465575535832946,7.495569610536061e-06,2.5027395098166863e-05,0.0140016043744016,1.425594026512337e-05,5.791857475383917e-05,,1.45900457792054e-06,3.683871126510708e-05,,4.461724361238708e-06,7966.018304804611,7900.439113493662,7969.410784533049,791.1891126737465,788.6501209066788,791.7567938769023
400,3.673581449675285e-05,0.039088407494174,3.488513495127262e-05,3.230045228226099e-05,0.0128740754806269,5.83469897590056e-05,4.0636416782265576e-05,,1.5889924739673118e-05,1.4462557142672856e-05,,4.665633522673372e-05,9215.28617993242,9153.145646285951,9218.178318529614,903.030033128277,906.6114055137988,903.0267742065948
450,2.95648990072603e-05,0.0369839954035739,1.4891406888922448e-05,9.554912912617988e-06,0.0154277127868512,1.2887155972832467e-05,4.029229250844886e-05,,7.525084325515094e-06,1.7354677388921336e-05,,1.2440619030156722e-05,10349.906118552826,10285.800471098602,10352.920685136049,998.9561540466514,1009.6643715716788,998.8256889771592
500,3.584565240796062e-05,0.0320298301261778,9.188760485002236e-05,4.03893979859682e-05,0.0125720007330273,0.0002749795966962,3.5378770402431966e-05,,9.01762911241612e-05,1.4929301929794125e-05,,0.000278751337918,11516.486075676446,11453.21209598111,11519.7508003302,1101.0726340931274,1106.4503247738637,1101.1763533668186
550,4.4402407238968194e-05,0.0334223485703468,5.370365704783104e-05,4.064718489007438e-05,0.0074875693051803,8.626937502331016e-05,3.640851174430331e-05,,5.5082053181228456e-05,1.3970039945629109e-05,,9.654332371830586e-05,12683.421633320011,12611.133383916826,12686.757823468804,1232.0581069412983,1230.7120214006045,1232.438023176566
600,2.4431165559656462e-05,0.028906214686753,0.000561306074232,1.4262394160181096e-05,0.0066019896469154,0.0012204411560282,3.62947877806274e-05,,0.0006202677422288,1.5956146405974967e-05,,0.0013876158352262,13852.889315942186,13783.94187935611,13857.25256954802,1276.4690781588754,1269.2162947435063,1276.878244380361
650,2.355166178904931e-05,0.0267129840826716,0.8979518382661695,1.2095402369256083e-05,0.0060260703967963,2.838946329820631,3.222608548056328e-05,,0.0145920689720987,1.1837172557066436e-05,,0.0454702618252551,15036.740157523243,14965.181360742838,17664.83060615383,1371.9821787304484,1362.234912997474,8656.890356249336
700,2.4516513456664983e-05,0.0247181917582909,0.0025331313347165,1.1766077467706445e-05,0.0081810261161736,0.0072249984317018,2.9464612845902997e-05,,0.0027111004740605,1.0960812087772862e-05,,0.007645959136033,16184.466587563618,16115.267605548392,16194.753775675545,1442.8864515583095,1446.5624615138968,1449.4961699814871
750,2.355241513841772e-05,0.0215806391884915,0.0532648612696449,1.088854527022442e-05,0.0068177067074648,0.1645172520831522,2.265797212500384e-05,,0.0578495345009758,7.213214122560315e-06,,0.1786997319681405,17331.62427861278,17267.61958482155,17516.13694204061,1500.4967323783032,1505.4806973763566,1247.096026218882
800,2.0900827766693172e-05,0.0203078735335728,0.003850972554212,1.1513742021379956e-05,0.0088711956662015,0.0060948570151554,2.2740654285677028e-05,,0.0049730251567349,1.011902484633755e-05,,0.0078756453854331,18454.03836070279,18391.050329197755,18471.674217870543,1644.5525916459378,1650.9567449572137,1644.5354489903468

